SigChord: Sniffing Wide Non-sparse Multiband Signals for Terrestrial and Non-terrestrial Wireless Networks

While unencrypted information inspection in physical layer (e.g., open headers) can provide deep insights for optimizing wireless networks, the state-of-the-art (SOTA) methods heavily depend on full sampling rate (a.k.a Nyquist rate), and high-cost radios, due to terrestrial and non-terrestrial networks densely occupying multiple bands across large bandwidth (e.g., from 4G/5G at 0.4-7 GHz to LEO satellite at 4-40 GHz). To this end, we present SigChord, an efficient physical layer inspection system built on low-cost and sub-Nyquist sampling radios. We first design a deep and rule-based interleaving algorithm based on Transformer network to perform spectrum sensing and signal recovery under sub-Nyquist sampling rate, and second, cascade protocol identifier and decoder based on Transformer neural networks to help physical layer packets analysis. We implement SigChord using software-defined radio platforms, and extensively evaluate it on over-the-air terrestrial and non-terrestrial wireless signals. The experiments demonstrate that SigChord delivers over 99% accuracy in detecting and decoding, while still decreasing 34% sampling rate, compared with the SOTA approaches.

==> committees.txt <==
PC:
Akshay Gadre:
Frequency Configuration for Low-Power Wide-Area Networks in a Heartbeat 

Andres Garcia-Saavedra
Fair Coexistence of Scheduled and Random Access Wireless Networks: Unlicensed LTE/WiFi

Chris Xiaoxuan Lu
Deep Neural Network Based Inertial Odometry Using Low-cost Inertial Measurement Units

Chunyi Peng
Collaboration and fairness in opportunistic spectrum access
Mobileinsight: Extracting and analyzing cellular network information on smartphones
Dependent Misconfigurations in 5G/4.5G Radio Resource Control
Experience: A Five-Year Retrospective of MobileInsight

Fadel Adib
Faster GPS via the sparse Fourier transform

Haitham Hassanieh

Hao Pan
Magprint: Deep learning based user fingerprinting using electromagnetic signals

Huangxun CHEN
Cross-Shaped Separated Spatial-Temporal UNet Transformer for Accurate Channel Prediction

Jun Huang
Practical bluetooth traffic sniffing: Systems and privacy implications

Kun Qian
SLNet: A Spectrogram Learning Neural Network for Deep Wireless Sensing

Lu Su
When Smart TV Meets CRN: Privacy-preserving Fine-grained Spectrum Access

Przemysław Pawełczak
Multinode Spectrum Sensing Based on Energy Detection for Dynamic Spectrum Access

RR Venkatesha Prasad
Cognitive radio emergency networks-requirements and design

Suman Banerjee
DSAP: a protocol for coordinated spectrum access

Vaishnavi Ranganathan
Towards a cost vs. quality sweet spot for monitoring networks

Xia Zhou
Towards commoditized real-time spectrum monitoring

Yaxiong Xie
NG-Scope: Fine-grained telemetry for Next-G cellular networks

Yi-Chao Chen
Sketchvisor: Robust network measurement for software packet processing

Yingying Chen
Distributed consensus-based weight design for cooperative spectrum sensing

Zhaowei Tan
Experience: a five-year retrospective of MobileInsight

==> draft.txt <==
无线网络技术的快速发展使得频谱资源日益稀缺。目前地面网络中，共享频谱的技术被提出，以提高频谱资源的利用率。例如wifi和5G NR相继提出使用5 GHz附近的非授权频谱来灵活部署服务。但这将导致空间内的信号愈加复杂，不易管理。各个服务更难认识覆盖范围内的信号情况，难以保证网络质量。
近年来非地面网络的广泛发展更加剧了这一问题。低轨卫星网络与地面网络存在频谱冲突。规模快速增长的低轨卫星网络存在占用非授权频段的现象~\cite{}，进一步恶化通信环境。并且，卫星波束的覆盖范围广，会与更多的网络有覆盖区域的重叠。
同时，弯管通信利用卫星作为信号转发的中继节点实现广范围的覆盖~\cite{}。这一过程中，发送信号的基站不能直接获取覆盖范围内的无线网络情况，使得系统更难根据信号环境设置合适的信号传输参数。
在嘈杂的信号环境中，特别是在卫星网络这种信号覆盖范围广的场合，需要一个工具来感知并嗅探各种无线协议信号。正如Wireshark等嗅探工具帮助分析优化上层网络，针对无线信号的嗅探器能够帮助运营商设计高效信号配置方案，提高频谱利用率，帮助研究者更全面认识目前迅速发展的空天地一体化网络，提高网络的整体性能。

然而要设计一个无线信号的嗅探器并不是一件容易的事情，它需要能够低开销地捕捉宽频谱范围内的多个信号，以深度分析物理层信息。
信号分布在数GHz宽的频谱中。根据Nyquist采样定理，要捕获频谱中的信号需要至少两倍频宽的采样率，GHz量级的采样速率要求会给嗅探设备带来难以承受的负担。已有的一些工作受限于感知识别单一窄频谱的信号~\cite{}，而不能处理多种无线网络共存的宽频谱。为节省采样开销，一个直观的思路是用窄带无线电快速扫描整个宽频带~\cite{}。但是这种方法不能同时捕捉多个信号，并且对一个信号只能进行少量的采样，从而难以解析物理层包中的有用字段。
压缩感知理论能够让接收端在低速率采样的情况下，感知并准确重构宽频谱中的各个信号~\cite{}，从而允许后续使用数字信号处理手段解析各个信号。但是压缩感知要求频谱稀疏，即宽频谱中只能有少量的窄带信号。
